A Sound and Complete Hoare Logic for Dynamically-Typed, Object-Oriented Programs -- Extended Version --

A simple dynamically-typed, (purely) object-oriented language is defined. A structural operational semantics as well as a Hoare-style program logic for reasoning about programs in the language in multiple notions of correctness are given. The Hoare logic is proved to be both sound and (relative) complete and is -- to the best of our knowledge -- the first such logic presented for a dynamically-typed language.

==> llncs.txt <==
A Sound and Complete Hoare Logic for
Dynamically-Typed, Object-Oriented Programs
Bj¨
orn Engelmann and Ernst-R¨
udiger Olderog
University of Oldenburg, Germany
bjoern.engelmann@uni-oldenburg.de
ernst.ruediger.olderog@informatik.uni-oldenburg.de

Abstract. A simple dynamically-typed, (purely) object-oriented language is defined. A structural operational semantics as well as a Hoarestyle program logic for reasoning about programs in the language in multiple notions of correctness are given. The Hoare logic is proved to be
both sound and (relative) complete and is – to the best of our knowledge
– the first such logic presented for a dynamically-typed language.

1

Introduction & Related Work

While dynamic typing itself was introduced with the advent of LISP decades ago
and more and more dynamically-typed programs are written as languages like
JavaScript, Ruby and Python are gaining popularity, to the current day, no sound
and complete program logic has been published for any such language. This is not
to say that there has not been considerable interest in the axiomatic verification
of dynamically-typed languages [11,7]. However, all of those deal with the realworld programming language JavaScript1 and – to be fair – the authors of both
deserve respect for investing the effort of providing at least a soundness proof for
a logic of this scale. Hence, to avoid getting tangeled in the details of any realworld programming language, but instead study the fundamental problems due
to dynamic typing itself, we will in section 2 first introduce a small dynamicallytyped object-oriented language, before studying its semantics and proof theory
in sections 3 - 6. However, as detailed in [5, section] we consider our results as a
stepping stone towards similar proof systems for real-world languages.
Additionally, in previous work [6] the authors developed a technique for reducing the effort of verifying a dynamically-typed program to the level of verifying an equivalent statically-typed one. This technique, however, assumed the
existence of a sound and complete program logic for the dynamically-typed language. The current work hence substantializes this assumption.
Besides presenting the Hoare logic, there are further technical contributions:
1) Tagged Hoare Logic – a novel notation for Hoare Triples making the notion of
correctness explicit and thereby allowing the (previously seperated) Hoare logics
for partial correctness, strong (= failsafe) partial correctness, typesafe partial
1

for Python and PHP only operational semantics have been published so far

correctness and total correctness to be merged into a single proof system and to
concisely express the rules of this system.
2) A novel technique to specify loop variants circumventing a common incompleteness issue in Hoare logics for total correctness (see proof of Theorem 5).

2

Dynamically-Typed Programs

We will study a language called dyn, whose syntax is depicted in Figure 1.
Like its popular real-world siblings JavaScript, Ruby and Python, dyn is a
dynamically-typed purely object-oriented programming language. However, to
focus our inquiry on dynamic typing, we chose not to model other features
commonly found in these languages like method update, closures or eval().
As customary in such languages, dyn desugars operations to method calls.
Consequently, the only built-in operation in dyn is object equality. Everything
else is defined in dyn itself. However, a syntactic distinction between built-in
operations and method calls is neccessary for the convenient distinction between (side-effect-free) expressions and (side-effecting) statements. In order to
make dyn programs resemble their real-world counterparts, we thus had to allow
method calls as well as assignments in expressions. For example, a := b := 5 is
a valid dyn expression with the side-effect of assigning 5 to both a and b.
Since types in dyn are a property of values rather than variables, there is no
need to declare the latter. Following its real-world counterparts, both local- and
instance variables in dyn are created upon their first assignment. Accessing a
variable that has not been assigned before results in a (runtime) type error.
Other reasons for type errors are non-boolean conditions in conditionals or
while-loops and method call receivers whose class does not support a method
matching name and arity of the call (MethodNotFound).

3

Operational Semantics

The structural operational semantics of dyn is given in Figure 2. As a purely
object-oriented language the value domain D of dyn is the set of all objects O.
This includes two special objects null (the usual object-oriented null value) and
(used for marking variables as not yet created). The definition of states and
state-updates is standard and therefor omitted (see f.i. [2]).
For a given program, we denote the set of all variables as V = VL VI VS
where VL is the set of local variables, VI the set of instance variables and VS = {self, r}
the set of special variables. self is special because it cannot be assigned to in

programs and r will be explained below. We also use the set of all classes C with
each C ∈ C having a set of methods MC and M = C∈C MC .
Usually, in a structural operational semantics, expressions are assumed to
be side-effect-free and the effect of assignments can hence be expressed as an
axiom v := e, σ → ∅, σ[v := σ(e)] . In dyn, however, expressions are sideeffecting. We hence need to evaluate the assignment v := e in two steps: First

evaluating the expression e and then assigning its resulting value to the variable
v. Furthermore, we need an interface between these two steps: A way by which
the assignment can determine the result of the previously evaluated expression
e. For this purpose, we introduce a special variable r of type object as well as
the convention that every expression or statement will store its result in r. Note
that this construction works only due to dynamic typing: In a statically-typed
programming language, expressions would evaluate to values of different types
which could not well be assigned to a single variable. The choice of object as the
unifying supertype of all values is common in pure object-oriented languages:
When everything is an object, clearly every expression will evaluate to one.
Furthermore, as r is the only statement that does not change anything (not
even r), we define the empty program as r, stipulate (r; s) ≡ (s; r) ≡ s for all
statements s and call the configurations r, σ for some state σ final.
For dyn, we use class-based object-orientation and model object creation
as activation. We therefor introduce a “representative” object θC for each class
C as well as a special instance variable @c not allowed to occur in programs
for maintaining both the instance-class relation and the activation state of each
object.

Syntax of dyn:
−
−−
→
Prog π ::= class s
−−−→
Class class ::= class C < C {meth}
→
Meth meth ::= method m(−
u ){s}
| rename m m
Stmt s ::= s; s | e
Expr e ::= null | u | @v | self | e == e
→
→
| e is a? C | e.m(−
e ) | new C(−
e)
| u := e | if e then s else s end
| @v := e | while e do s done
(u ∈ VL , @v ∈ VI , C ∈ C, m ∈ M)

Syntactic sugar:
e1 ⊕ e2 ≡ e1 .m⊕ (e2 )
if e then s end ≡ if e then s else null end
false ≡ new bool(null)
true ≡ false.not()
0 ≡ new num(null)
n ≡ (n − 1).succ()
”” ≡ new string(null, null),
”...a” ≡ ”...”.addchar(na ) where na ∈ N is
the ASCII-code of character a.

Fig. 1. Syntax of dyn

Note how the rule for assignment uses the two-step idea to handle sideeffecting expressions. The rules for conditionals and while loops also use it to
evaluate the condition first and then branch on its result. Since no type system
guarantees this result to be boolean, further distinguished behaviours for failures
and type errors are neccessary. The same holds for receivers of method calls.
Additionally, the rules for method call (or better: begin local-blocks) and
object creation instantiate all local- and instance variables to , which marks
them as “not yet created” and causes typeerror in the rule of variable access.
Note also the handling of special variables in method calls: on entry, self
is set to the receiver of the method call while on exit r intentionally remains
unmodified to pass the return value back to the caller.

r, σ[r := σ(v)] where v ∈ V and σ(v) =
r, typeerror where v ∈ V and σ(v) =
∗
e, σ → r, τ
where v ∈ V
v := e, σ → r, τ [v := τ (r)]
∗
∗
e, σ → r, τ
bool (τ, r, false)
e, σ → r, τ
bool (τ, r, true)
if e then s1 else s2 end, σ → s1 , τ
if e then s1 else s2 end, σ → s2 , τ
∗
e, σ → r, τ
τ (r) = null
if e then s1 else s2 end, σ → r, fail
∗
e, σ → r, τ
¬bool (τ, r)
if e then s1 else s2 end, σ → r, typeerror
while e do s done, σ → if e then s; while e do s done else null end, σ
−
→
−
→
→
−
→
−
→
−
→ −
l := l , σ → r, σ[ l := σ( l )] where l , l ∈ VL+
−
→
−
→
−
→
−
→
→
→
→
→
→
→
begin local −
u := −
v ; S end, σ → −
u u := −
v ; S; −
u u := σ(−
u u ), σ
−
→
−
→
→
where { u } = VL \ ({−
u } ∪ VS ) and
is a fitting sequence of values.
∗
ei , σi → r, σi+1 for all i ∈ Nn
→
e .m(e , ..., e ), σ → begin local self, −
u := σ (r), ..., σ
(r); s end, σ

1. v, σ
2. v, σ
3.
4.
5.
6.
7.
8.
9.
10.

0

→
→

1

n

0

1

n+1

n+1

where σ1 (r) = null , method m(u1 , ..., un ){s} ∈ MC and σ1 (r.@c) = θC .
∗
∗
e0 , σ0 → r, σ1
σ1 (r) = null
e0 , σ0 → r, σ1
σ1 (r) = null
11.
e0 .m(e1 , ..., en ), σ0 → r, fail
e0 .m(e1 , ..., en ), σ0 → r, typeerror
where σ1 (r.@c) = θC and ∃method m(u1 , ..., un ){S} ∈ MC

Fig. 2. Excerpt from dyn’s structural operational semantics. See [5] for the full version.

4
4.1

Axiomatic Semantics
Tagged Hoare Logic

Historically, Hoare [9] only considered partial correctness. Other “notions of
correctness” like strong partial correctness and total correctness were added
later as separate proof systems. While termination as a liveness property might
justify this special handling, there seem to be little reason to grant this special
place also to properties like failsafety and typesafety. They do, however, affect the
proof rules (mostly by adding additional preconditions) and hence triggered the
creation of new proof systems for new “notions of correctness”. Additionally,
the term “total correctness” was interpreted as “the absence of any kind of
fault” and hence means something different depending on what other faults
the authors are considering. Furthermore, in this abundance of available proof
systems, tool designers are forced to choose which one to implement, depriving
their users of the choice which properties they actually want to verify. From
a tool-design perspective, it would be much better to make all properties part
of the specification and have a single proof system dealing with them in order
to allow the users to choose which guarantees to actually derive for which part
of the program. To this end, we propose the formalism of tagged Hoare logic,
offering a uniform framework for all these properties and featuring a single proof
system to treat them in.

A (big step) program semantics M : P rog → Σ → P(Σ) maps a program
and an initial state to a set of final states. Usually, this mapping is extended to
sets of initial states in the obvious way.
Traditionally, each notion of correctness needs its own program semantics as
they differ in what characteristics of a computation they guarantee. We define
the (possibly infinite) set of all (possible infinite) computations of a program s
starting in an initial state σ as
Comp(s, σ) = {C0 , C1 , C2 , ... | C0 = s, σ ∧ ∀i • Ci → Ci+1 }
We use the symbol ρ to denote elements of Comp(s, σ) and define the following tags along with selectors for each characteristic:
⊥( terminates ) = ⊥, ⊥( typesaf e ) = typeerror, ⊥( f ailsaf e ) = fail
T ags = { terminates , typesaf e , f ailsaf e }, Σ⊥ = Σ
S

⊥(T ags)

∗

tag

: Conf → P(Σ⊥ ) where tag ∈ T ags ∪ {∅}

S∅ (ρ) =

{τ }
{}

S

terminates

S

tag

(ρ) =

(ρ) =

if ρ = C0 , ..., Cn ∧ Cn = r, τ ∧ τ ∈ Σ
otherwise
{⊥}
{}

if ρ is infinite
otherwise
if ρ = C0 , ..., Cn ∧ Cn = r, ⊥( tag )

{⊥( tag )}

{}
otherwise
for all other tags. Finally, we are able to define tagged program semantics allowing arbitrary combinations of correctness notions: Let tags ⊆ T ags, then
M

tags

s (σ) =

{S

tag

(ρ) | ρ ∈ Comp(s, σ), tag ∈ tags ∪ {∅}}

Definition 1 (Tagged Hoare Triples).
{p}s{ tags ∧ q} is true
iff
4.2

M

tags

s ( p

tags

)⊆ q

tags

Assertion Language

Before going into details of the program logic, we introduce the assertion language AL. Its syntax is depicted in Figure 3. Essentially, it is predicate logic
with quantification over finite sequences of typed elements – weak second order
→
−
logic. We extend the logic with constants cε and operations op( l ) corresponding
to dyn’s syntactic sugar for boolean values, natural numbers, strings and lists.
Note that our assertion language is statically typed, as usual. Its type system
however is simplistic: basic types T = {N, O, B, S} form a flat lattice with and
⊥ and the only type constructor is τ ∗ for lists / sequences.
Assertions contain typed logical expressions (l). Such expressions consist of
accesses to logical variables (of some type t ∈ T), local program variables (of
type O) including the self reference self, instance variables (l.@x where both
l and the result are of type O), typed constants and typed operations. Note
that contrary to programming expressions, logical expressions are able to access
instance variables of objects other than self.

Assertions are then constructed from equations between logical expressions
of identical type, boolean connectives and quantification over finite sequences.
Following [3], undefined operations like dereferencing a null value or accessing
a sequence with an index that is out of bounds (l[n] with n ≥ |l|) yield a null
value and equality is non-strict with respect to such values (null = null is true)
in order to keep assertions two-valued. Also, for logical expressions e ∈ L, we
extend the state-access to σ(e) in the canonical way.
To link the objects of the programming language with the values in our
assertions, we define the following mapping predicates2 : (∀o : O, n : N, b : B)
N(o) ≡ o = null ∧ o.@c = θnum
N(o, n) ≡ N(o) ∧ n = 0 → o.@pred = null ∧ n > 0 → N(o.@pred, n − 1)
B(o) ≡ o = null ∧ o.@c = θbool
B(o, b) ≡ B(o) ∧ b ↔ o.@to ref = null
To see that mapping predicates are neccessary for completeness, consider the
intermediate assertion p in the following program
P ≡ if b then x := 5 else x := true end{p};
if x is a? bool then if x then x := 10 end else x := x ∗ 2 end
Since our assertion language is statically typed, we are forced to also give
a type to the program variable x. Now, giving it the type N would allow us to
express x = 5, but not x = true while giving it the type B raises the converse
problem. However, using mapping predicates, it is possible to accurately describe
the set of intermediate states as N(x, 5) ∨ B(x, true). From this observation it is
not hard to see that {true}P {x = 10} (or {true}P {N(x, 10)}) is not derivable
without mapping predicates. They are hence neccessary for completeness.
a ∈ Asrt ::= l = l | l ∈ {C ∗ } | ¬a | a ∧ a | ∃v : t∗ • a
t ∈ T, C ∈ C
l ∈ LExp ::= v | u | l.@x | null | | this | if l then l else l end
−
→
| l = l | |l| | l[n] | cε | op( l )
(brackets are used for disambiguation)
with the usual abbreviations: a1 ∨ a2 ≡ ¬(¬a1 ∧ ¬a2 ), a1 → a2 ≡ ¬a1 ∨ a2 , a1 ↔ a2 ≡
a1 → a2 ∧ a2 → a1 , ∀v : t∗ • a ≡ ¬∃v : t∗ • ¬a, true ≡ (null = null ), f alse ≡ ¬true,
Qv : t • a ≡ Qv : t∗ • |v| = 1 ∧ a[v[0]/v] for Q ∈ {∀, ∃}, l ≡ l = true if l is of type B.
Fig. 3. Syntax of the assertion language

4.3

(Tagged) Hoare Logic for Dynamically Typed Programs

The following exposition of the proof rules of H will use 3 kinds of substitutions
on assertions. All three are defined in [5, appendix].
The special variable r always references the return value of the last executed
expression. It may appear both in pre- and in postconditions. While it seems unreasonable to use r in preconditions, as it is not clear which statement’s return
2

The predicate N is recursive. However, the technique used for proving the case for
primitive recursion in [5, lemma]allows expressing it in AL.

value it refers to, restricting the use of r to postconditions introduces incompleteness as the weakest precondition of the (empty) program r with respect to
the postcondition r = null would not be expressible any more.
AXIOM: VAR

VAR-TAG

{p[r := v]}v{p}

{ typesaf e → v =

}v{ tags }

Note: includes the case of v ≡ self.

AXIOM: IVAR

IVAR-TAG
{ typesaf e → this.@v =

{p[r := this.@v]}@v{p}

RULE: ASGN (both normal and instance variables)
{p}e{ tags ∧ q[v := r]}
{p}v := e{ tags ∧ q}

}@v{ tags }

AXIOM: CONST

{p[r := null ]}null{ tags ∧ p}

where v ∈ V

RULE: COND
{p}e{ tags ∧ r ∧ f ailsaf e → r = null ∧ typesaf e → r = null → B(r)}
{r ∧ B(r, true)}s1 { tags ∧ q}
{r ∧ B(r, f alse)}s2 { tags ∧ q}
{p} if e then s1 else s2 end { tags ∧ q}
RULE: LOOP
{p}e{ tags ∧ p ∧ f ailsaf e → r = null ∧ typesaf e → r = null → B(r)}
{p ∧ B(r, true)}s{ tags ∧ p}
{p ∧ B(r, true) ∧ r(z)}s; e{p ∧ terminates → ∀z : N • r(z ) → z < z}
{p} while e do s done { tags ∧ p [b/r] ∧ B(b, f alse) ∧ r = null }
where b is a logical variable of type B, z is a logical variable of type N that does not
appear in p, p , e or s, r(z) is a predicate with z among its free variables such that
∀σ • σ |= p → ∃z : N • r(z ) and r(z ) is the result of substituting z for z in r(z).

RULE: CONS
p → p1 , {p1 }S{ tags’ ∧ q1 }, q1 → q, tags’ ⊇ tags
{p}S{ tags ∧ q}
RULE: BLCK
−
→
−
→
−→
−
{p}→
u u := t ; S{ tags ∧ q}
(VL \ {r}) ∩ free(q) = ∅
→
−
−
{p} begin local →
u := t ; S end{ tags ∧ q}

AXIOM: PASGN
→
− −
→
−
−
{p[→
u := t ]}→
u := t { tags ∧ p}

−
→
−
→
−
→
→
→
where {−
u } ⊆ VL and { t } ⊆ VL ∪ {null}, { u } = VL \ ({−
u } ∪ VS ) and
is a fitting
sequence of constants.

RULE: METH
{pi }ei { tags ∧ pi+1 [vi := r]} for i ∈ Nn
{pn+1 }v0 .m(v1 , ..., vn ){ tags ∧ q}
{p0 }e0 .m(e1 , ..., en ){ tags ∧ q}
where vi ∈ V, vi ∈ var(ej ) ∪ change(ej ) for all i, j ∈ Nn .

RULE: REC
{p}S{ tags ∧ q},
−
−
{pi ∧ r(z)}begin local self, →
ui := li , →
vi ; Si end{ tags ∧ qi }, i ∈ N1n
A

A

i

pi → ( f ailsaf e → li = null ∧ typesaf e → li = null → li .@c = θCi ), i ∈ N1n
{p}S{ tags ∧ q}
→
→
where method mi (−
ui ){Si } ∈ MCi , A = {{pi }li .mi (−
vi ){ tags ∧ qi } | i ∈ N1n }, A =
i
→
vi ){ tags ∧ qi } | i ∈ N1n }, z and
{{pi ∧ terminates → ∀z : N • r(z ) → z < z}li .mi (−
i

z are logical variables of type N that do not occur in pi , qi and Si for i ∈ N1n , r(z) is
a predicate with z among its free variables such that ∀σ • σ |= pi → ∃z : N • r(z ) and
r(z ) denotes the result of substituting z for z in r(z).

The auxiliary rules as well as some others are mostly standard and hence
omitted. Their tagged versions are given in [5], however.
The fact that dyn-expressions have side effects is mirrored in several rules:
Like their corresponding rules in the operational semantics, the usual axiom for
assignment is turned into a rule and the COND and LOOP rules both evaluate
the condition before branching on its result in an intermediate state.
The rules PASGN, BLCK, METH and REC are needed to handle method
calls. After handling side effects beforehand (METH) and ensuring that methods
are only called on receivers supporting them (last premise of REC), method calls
are essentially replaced by blocks executing their body in an environment with
variables suitably initialized by parallel assignment (BLCK,PASGN).

5

Soundness

Soundness follows from a standard inductive argument. The extended version
[5] further elaborates the case of the LOOP rule.

6

Completeness

In this section, we will prove the axiomatic semantics of dyn (relative) complete
[4] with respect to its operational semantics following the seminal completeness
proof of Cook and Gorelick [4,8] as well as its extension to object-oriented programs due to de Boer and Pierik [3]. That is, given a program π with a finite set

of class definitions, we proof that {p}π{q} implies {p}π{q} where denotes
derivability in the inference system (H, T ) assuming a complete proof system T
for the assertion language AL.
Traditionally, completeness proofs are structured into 3 steps. First, the assertion language is shown to be expressive, then the system is proven complete
for all statements of the programming language and finally, it is shown to be
complete for recursive methods using the concept of most general correctness
formulas. Since both the first and the last step rely on techniques for “freezing”
program states and for evaluating assertions on such frozen states, we follow [3]
in prepending a step for developing adequate freezing techniques for dyn.
Completeness proofs for Hoare Logics have been extended and refined for
several decades now. Unfortunately, due to space restrictions we will not be
able to give a proper account to the numerous ideas and intriguing details in
the works of our predecessors, but must assume a certain familiarity with such
proofs on the side of the reader.
For the same reason, we will not be able to present the proof as a whole, but
will concentrate on those parts we had to adapt.
6.1

Freezing the Initial State

As noticed by Gorelick [8], achieving completeness requires the assertion language to capture every aspect of a program state in logical variables, in order to
“freeze” this information during program execution and allow the postcondition
to compare the initial- to the final state. Pierik and de Boer [3] pointed out that
in object-oriented contexts this additionally requires freezing the internal states
of all existing objects, neccessitating a more sophisticated freezing-strategy.
While their approach stores objects and the values of their instance variables
class-wise, which is difficult in a dynamically-typed language like dyn, the basic
idea is fortunately still applicable. We use a logical variable obj of type O∗ to
store a (finite) sequence of all existing objects:
all(obj) ≡ ∀o : O • ∃i : N • i < |obj| → obj[i] = o
Since obj establishes a bijection from natural numbers to objects, its allows
encoding states as sequences of natural numbers. For convenience, we introduce
a polymorphic3 pos function satisfying ∀τ : T • ∀e : τ, s : τ ∗ • s[pos(s, e)] = e
We introduce an enumeration ivar : VI∗ of all instance variables and define
the following predicate for freezing states:
code(x, obj, ς) ≡ |ς| = |ivar| + 1 ∧ |ς[0]| = |x| ∧ obj[0] = ∧
∀i : N • ς[0][i] = pos(obj, xi )∧
∀i, j : N • ivar[i] = @v ∧ obj[j] = o → ς[i + 1][j] = pos(obj, o.@v)
where x = x1 , ..., xn is a sequence of local variables. The predicate code(x, obj, ς)
uses the sequence obj to capture the state of all local variables in x as well as all
3

We use the polymorphic version for the sake of readability although the type system of AL does not allow polymorphism. However, polymorphic functions can be
emulated using one version for each element type.

objects in obj in the frozen state ς of type (N∗ )∗ . Note that ς can capture the
internal states of all existing objects without referencing any of them.
Also note that this is indeed satisfiable for all states as
is also an object
and we require it to have an index in obj. Furthermore, we say that ς encodes
σ and write σ ∼ ς iff σ |= ∃obj • all(obj) ∧ code(x, obj, ς) with x denoting a
sequence of all variables in VL ∪ {r}.
Lemma 1 (Left-Totality of ∼). ∀σ • ∃ς • σ ∼ ς.
Finally, we are ready to define a predicate transformer Θ (called the “freezing
function” in [3]). However, while in their work, Θ also bounds all quantification
and replaces instance variable dereferencing by lookups in sequences, we additionally translate all object expressions into expressions of type N to allow
simulating computations directly on the frozen states.
x
(ς):
We hence have the following main cases for our predicate transformer Θobj
x
x
(ς) ≡ ς[pos(ivar, @v) + 1][lΘobj
(ς)]
– (l.@v)Θobj
x
– uΘobj (ς) ≡ ς[0][pos(x, u)] where u is a program variable in x
x
– uΘobj
(ς) ≡ u where u is a logical variable of type O and u is a fresh logical

variable of type N
x
x
x
(ς) ≡ l1 Θobj
(ς) = l2 Θobj
(ς) where l1 and l2 are of type O.
– (l1 = l2 )Θobj
x
x
– (∃o : O • p)Θobj
(ς) ≡ (∃o : N • 0 ≤ o < |obj| → pΘobj
(ς))
x
Θobj
(ς) transformes any assertion p in such a way that it operates on the
x
frozen state ς instead of the real program variables. Like the Θ in [3], our Θobj
(ς)
hence satisfies the following theorem
x
x
Theorem 1 (Invariance). {pΘobj
(ς)}s{pΘobj
(ς)} for all statements s and
assertions p as long as x contains all program variables used and obj contains
all objects accessed in p.
x
(ς) is a
It can hence replace Θ in the remaining argument. Note that pΘobj
property of ς as its truth value is independent of any particular state. We hence
x
write |= pΘobj
(ς) if its truth value is true. Also observe

Lemma 2 (Freezing). σ |= q
6.2

iff

x
σ ∼ ς∧ |= qΘobj
(ς)

Expressivity

Cook [4] first discussed the importance of an expressive assertion language for
the completeness of a Hoare logic. In essence, the assertion language must be
able to express the strongest postcondition SP (s, p) for all statements s and
preconditions p.
In the last section, we already established that it is possible to capture all
information about a state in a structure consisting of finite sequences of natural
numbers. Using G¨
odelization, one can take this a step further and encode these
sequences themselfes as a single natural number. Then, we consider a predicate

comps of type N × N → N simulating dyn computations on such frozen states
and note that, since such computations are by definition computable, it can be
defined as a µ-recursive function.
By [5, theorem], it is hence expressible in our assertion language and we can
use it within our assertions without any loss of generality. For convenience, we
will omit the g¨
odelization step and instead use a version of comps operating on
frozen states as defined above. To formalize the idea that comps simulates dyn
computations on frozen states, we stipulate
Lemma 3. comps = {(ς, ς ) | ∀σ, σ • (σ ∼ ς ∧ σ ∼ ς ) → σ ∈ M s (σ)}
Using comps we can show the following:
Theorem 2 (Definability of Weakest Preconditions). For all postconditions q and statements s, the precondition
x
(ς)
p ≡ ∀ς, ς • (all(obj) ∧ code(x, obj, ς ) ∧ comps (ς , ς)) → qΘobj

satisfies p = {σ | M s (σ) ⊆ q }.
The Proof can be found in [5]. Since definability of weakest preconditions is
equivalent to the definability of strongest postconditions [10], we have
Theorem 3 (Expressiveness). The assertion language AL is expressive with
respect to its standard interpretation and the programming language dyn.
6.3

Completeness for Statements

As usual [4,8], the core of our completeness proof consists of an induction over
the structure of a statement s. Since several of our rules deviate from theirs,
we need to exchange these cases in argument. We will concentrate on the most
interesting cases.
Induction Hypothesis: |= {p}s{q} → H,T {p}s{q} for all assertions p, q and
all statements s of a program π containing no recursive method calls.
Induction Basis:
– s ≡ u: Assume |= {p}u{q} is true. Then, by the operational semantics,
p → q[r := u] must also be true. It is hence derivable in T and the desired
result follows from the VAR axiom followed by applying the rule of consequence (CONS). Typesafety: Assume |= {p}u{q ∧ typesaf e } is true. Then
{p}u{q} and {p}u{ typesaf e } must also be true. The former can thus be
derived using above argumentation and the latter implies p → u = , which
is hence derivable in T and the axiom VAR-TAG followed by an applying
the rule of consequence (CONS) derives {p}u{ typesaf e }. Now the rule of
conjunction (CONJ) followed by the rule of consequence (CONS) derives the
desired result. f ailsaf e and terminates can be derived using the axiom
VAR-TAG without any preconditions.

– s ≡ @v: Just like the case for u, applying IVAR instead of VAR and IVARTAG instead of VAR-TAG.
Induction Step:
– u := e: Assume |= {p}u := e{ tags ∧ q} is true. Then according to the
operational semantics, {p}e{ tags ∧q[u := r]} must also be. By the induction
hypothesis, it is hence derivable. An application of the rule ASGN derives
the desired result.
– s ≡ if e then s1 else s2 end: Assume {p}if e then s1 else s2 end{ tags ∧ q}
is true. Then, by the expressiveness of the assertion language and the operational semantics, there is an intermediate assertion r such that {p}e{ tags ∧
r}, {r ∧ B(r, true)}s1 { tags ∧ q} and {r ∧ B(r, f alse)}s2 { tags ∧ q} are also
true and hence derivable by the induction hypothesis. Now an application of
the rule COND derives the desired result. Failsafety: Since above argumentation already ensured that e, s1 and s2 are all failsafe, the only additional
requirement is {p}e{r = null }. However, since the case r = null leads to
failure in the operational semantics, this must hold for any execution of s in
order to be failsafe and hence must be derivable by the induction hypothesis. Typesafety: The same argumentation as for failsafety applies here, only
the additional requirement is {p}e{r = null → B(r)}. Note that the case of
r = null can be deliberately be allowed, since it leads to a failure in the
operational semantics and thus does not affect typesafety.
– s ≡ while e do s1 end: Assume {p}while e do s1 end{ tags ∧ q} is true.
Then, by the standard argument for while loops due to Cook[4] (and explained particularly well by Apt [1]), the expressiveness of the assertion
language and the operational semantics, there are two assertions i and i
such that p → i, {i}e{ tags ∧ i }, {i ∧ B(r, true)}s1 { tags ∧ i} and i [b/r] ∧
B(b, f alse) ∧ r = null → q are all true and hence derivable by the induction
hypothesis and the completeness of T . While i is commonly called the loop
invariant of s, i is an intermediate state neccessary because in dyn, e could
have side-effects. Now, an application of the LOOP rule followed by the rule
of consequence derives the desired result. Failsafety & Typesafety: the
exact same argument as for conditionals applies here as well.
6.4

Completeness for Recursive Methods

The methodology for proving a Hoare logic complete for recursive procedures by
using most general correctness formulas is due to Gorelick [8]. It was extended
to object-oriented programs by De Boer and Pierik [3].
A curious implication of dynamic dispatch under dynamic typing is that the
lack of type information prohibits pinpointing the exact target of a method call.
For instance, the weakest precondition of the call x.size() with respect to the
postcondition N(r, 5) must include all possibilities like the case of the variable x
referring to a string of length 5 as well as x referring to a list of size 5. In general,

the weakest precondition of a method call l.m(v1 , ..., vn ) is the disjunction of all
weakest preconditions derivable as described in the proof of theorem 4 from the
most general correctness formulas of all methods C.m of arity n of all classes C
in π, each conjoined with the corresponding type assumption l ∈ {C}. Note
that this methodology introduces an implicit closed world assumption as it fails
when using a method with a different set of classes. However, we regard this
problem as one of modularity rather than completeness and thus out of scope.
As our tagged Hoare logic incorporates different notions of correctness, we
generalize Gorelick’s idea to a set of most general correctness formulas. The most
general correctness formulas for a statement s are
M GF (s) = {{W P (s, init)}s{init}}∪{{W P tag (s, true)}s{ tag } | tag ∈ T ags}
with init ≡ all(obj) ∧ code(x, obj, ς). The reason for this is obvious: From

M GF (s), we can deduce {W P

tags

(s, q)}s{ tags ∧ q} with tags ⊆ T ags using

the conjunction rule. The converse is not in all cases possible.
The results from section 6.3 imply that above set can be derived for any
dyn statement s given that they are true. Should, e.g., s raise a type error on all
inputs then W P typesaf e (s, true) ≡ f alse and {f alse}s{ typesaf e } is derivable.
Theorem 4 (MGFs). |= {p}s{ tags ∧ q} → M GF (s)

H,T

{p}s{ tags ∧ q}

Proof. Assume |= {p}s{ tags ∧ q}. Then |= {p}s{q} and |= {p}s{ tag } for all
tag ∈ tags are also all true.
1) {p}s{q}: For technical convenience only we assume that p and q do not
contain free occurrences of the logical variables used to freeze states. If they do,
these need to be renamed using the substitution rule. By Theorem 1 we have
x
x
{qΘobj
}s{qΘobj
}. An application of the conjunction rule yields
x
x
{qΘobj
∧ W P (s, init)}s{qΘobj
∧ init}
x
Next, we have to prove p → qΘobj ∧ W P (s, init). Assume σ |= p. Then
by |= {p}s{q}, for all σ ∈ M s (σ), we have σ |= q. By Lemma 2, we have
x
x
x
σ |= qΘobj
∧ init. Now, by Theorem 1, we have
{qΘobj
}s{qΘobj
}, and by
x
x
x
soundness of our proof system |= {qΘobj }s{qΘobj }. Hence, σ |= qΘobj and by
x
the definition of W P , σ |= W P (s, init). Therefore, p → qΘobj
∧ W P (s, init)
x
holds and since qΘobj ∧ init → q follows directly from Lemma 2, an application
of the rule of consequence derives {p}s{q}.
2) {p}s{ tag }: if true, then p → W P tag (s, true) must also be and is hence
derivable by the completeness of T . Since {W P

tag

(s, true)}s{ tag } ∈ M GF (s),

an application of the consequence rule derives the desired result.
3) {p}s{ tags ∧ q}: One application of the conjunction rule per tag in tags
completes the proof.
Finally, since our recursion rule is identical to the one devised by Gorelick
[8] for this purpose, we are now able to apply the same inductive argument used
by Gorelick for proving our Hoare logic complete for recursive methods.

−
Lemma 4. Let Mi ≡ li .mi (→
vi ) denote the ith (possibly recursive) method call
n
occurring in a closed program π and let A = i=1 M GF (Mi ) be the set of most
general correctness formulas about these method calls then for all statements s
of π and all assertions p and q: |= {p}s{q} → A H,T {p}s{q}
Proof. By induction over the structure of s. Most cases are as in the proof
for the non-recursive case. Most interesting is the new case for method calls:
−
s ≡ li .mi (→
vi ): Assuming |= {p}s{q} is true and s is the ith method call Mi in
our program, then M GF (s) ⊆ A and hence A
{p}s{q} by Theorem 4. As
Gorelick [8] pointed out, this also holds for recursive method calls.
Theorem 5 (Completeness for Recursive Methods).
→
|= {p}s{ tags ∧ q}
H,T {p}s{ tags ∧ q}
for any statement s of a closed program π containing possibly recursive method
calls and all assertions p and q.
Proof. Expressiveness of AL guarantees the expressibility of W P

tags

(s, q) for

any statement s and postcondition q. Hence by setting q ≡ init and s ≡ Mi for
any i ∈ N1n we can see that the set A of most general correctness formulas of
all method calls is expressible in our logic. Now, since by definition of W P tags ,
these formulas are true, we have by lemma 4
−
−
A H,T {pi }begin local self, →
ui := li , →
vi ; Si end{qi } as well as
→
−
−
A H,T {p tag ,i }begin local self, ui := li , →
vi ; Si end{ tag } for all tag ∈ T ags
with pi ≡ W P (Mi , init), qi ≡ init, p

tag

,i

≡ WP

tag

(Mi , true) and Si de-

noting the method body of the method called in Mi for all i ∈ N1n . Note that
above two statements establish the assumptions in the set A and both fit into
the scheme of an assumption for the REC rule
−
−
A H,T {pi ∧ r(z)}begin local self, →
ui := li , →
vi ; Si end{ tags ∧ qi }
i
as for the case not concerned with termination, we can simply set r ≡ z = z.
Furthermore, assuming |= {p}s{q} is true, by lemma 4 we have
A {p}s{ tags ∧ q}
Now these are just the premises of the REC rule. Note that in the case not
concerned with termination, the set of assumptions A is derivable from A by
applying the consequence rule to each element. Hence, an application of the REC
rule derives the desired result and completes the proof.
Termination: for proving termination of dyn programs, the rules LOOP and
REC must be altered to support so-called loop-variants or recursion bounds.
Usually, these take the form of an integer expression t whose value a) must be
> 0 whenever the loop / recursive method is entered (thus forcing termination
when reaching zero) and b) must decrease on every iteration / recursive call.
Note that this methodology syntactically restricts the loop variant / recursion
bound to be an integer expression of the assertion language. Now, as observed
by Apt, De Boer and Olderog in [2], this method introduces incompleteness in

the case of total correctness, since it assumes the integer expressions of the assertion language to be able to express any necessary loop-variant / recursion
bound. However, while-loops and recursive methods allow dyn-programs to calculate any µ-recursive function and hence obviously also to bound the number
of loop iterations by any µ-recursive function, while the set of integer operations
available in the assertion language might be quite limited (f.i. in our case lacking
exponentiation). We circumvent this problem by introducing a new form of loopvariants and recursion bounds, which allow the use of quantifiers. The old form
used a logical variable z of type N to store the value of t before a loop iteration
(t = z in the precondition) and compare it to the new value in the postcondition
(t < z). Our new form uses a predicate r(z) with z among its free variables
instead of t = z and the logical expression ∀z : N • r(z ) → z < z where r(z )
denotes the result of substituting z for z in r instead of t < z. Firstly, observe
that this is a conservative extension as one may set r ≡ t = z for some integer
expression t. Secondly, note that by [5, Lemma], r may compute any µ-recursive
function and is thus contrary to integer expressions able to express any function
computable by dyn-programs including exponentiation.

7

Conclusions & Outlook

We presented a sound and (relative) complete Hoare logic for dyn. Open are the
issues of modularity (applicability to open programs) and allowing tags carrying
additional information (to incorporate extensions like De Boer’s footprints ).
Acknowledgements: We thank Dennis Kregel for noticing that restricting
r causes incompleteness and other useful comments on drafts of this paper.

References
1. Apt, K.R.: Ten Years of Hoare’s Logic: A Survey – Part I. ACM Trans. Program.
Lang. Syst. 3(4), 431–483 (1981),
2. Apt, K.R., de Boer, F.S., Olderog, E.R.: Verification of Sequential and Concurrent
Programs, 3rd Edition. Texts in Computer Science, Springer-Verlag (2009), 502 pp
3. de Boer, F.S., Pierik, C.: How to Cook a Complete Hoare Logic for Your Pet OO
Language. In: FMCO. LNCS, vol. 3188, pp. 111–133. Springer (2003)
4. Cook, S.A.: Soundness and Completeness of an Axiom System for Program Verification. SIAM Journal of Computing (1978),
5. Engelmann, B., Olderog, E.: A Sound and Complete Hoare Logic for DynamicallyTyped, Object-Oriented Programs - Extended Version - To be published
6. Engelmann, B., Olderog, E., Flick, N.E.: Closing the Gap - Formally Verifying
Dynamically Typed Programs like Statically Typed Ones Using Hoare Logic Extended Version -. CoRR abs/1501.02699 (2015),
7. Gardner, P., Maffeis, S., Smith, G.D.: Towards a program logic for JavaScript. In:
Field, J., Hicks, M. (eds.) POPL. pp. 31–44. ACM (2012),
8. Gorelick, G.A.: A Complete Axiomatic System for Proving Assertions about Recursive and Non-Recursive Programs. Tech. Rep. 75, Department of Computer
Science, University of Toronto, Canada (1975)

9. Hoare, C.A.R.: An axiomatic basis for computer programming. Commun. ACM
12, 576–580, 583 (1969)
10. Olderog, E.R.: On the Notion of Expressiveness and the Rule of Adaptation. Theoretical Computer Science 24(3), 337 – 347 (1983),
11. Qin, S., Chawdhary, A., Xiong, W., Munro, M., Qiu, Z., Zhu, H.: Towards an
Axiomatic Verification System for JavaScript. In: Proc. TASE 2011. pp. 133–141.
IEEE, Washington, DC, USA


